Moving least squares via orthogonal polynomials

A method for moving least squares interpolation and differentiation is presented in the framework of orthogonal polynomials on discrete points. This yields a robust and efficient method which can avoid singularities and breakdowns in the moving least squares method caused by particular configurations of nodes in the system. The method is tested by applying it to the estimation of first and second derivatives of test functions on random point distributions in two and three dimensions and by examining in detail the evaluation of second derivatives on one selected configuration. The accuracy and convergence of the method are examined with respect to length scale (point separation) and the number of points used. The method is found to be robust, accurate and convergent.

==> circle.dat <==
6 2 0 0
   1.00000   0.00000
   0.50000   0.86603
  -0.50000   0.86603
  -1.00000   0.00000
  -0.50000  -0.86603
   0.50000  -0.86603


==> detail.dat <==
0.000000 0.000000 0
0.023749 0.010121 1
0.023726 -0.050285 2
0.069211 -0.014544 3
-0.014257 0.079041 4
-0.056595 0.099793 5
0.099992 -0.068236 6
-0.160030 -0.103736 7
-0.082475 -0.177290 8
0.034315 -0.251047 9
-0.297584 0.050653 10
0.299617 0.040576 11
0.290172 0.439851 12
0.594019 -0.350901 13
0.198166 0.695930 14
0.277225 0.722210 15
-0.617137 -0.523441 16
0.512878 0.709269 17
0.867064 -0.481277 18
-0.792782 -0.876804 19

6.000000 10.000000
7.000000 10.000000
8.000000 9.000000
9.000000 9.000000
10.000000 8.000000
11.000000 7.000000
12.000000 6.000000
13.000000 5.000000
14.000000 4.000000
15.000000 3.000000
16.000000 3.000000
17.000000 2.000000
18.000000 1.000000
19.000000 1.000000
20.000000 0.000000

6.000000 -4.597701
7.000000 -4.597701
8.000000 -19.245434
9.000000 -19.245434
10.000000 -18.056542
11.000000 -18.286530
12.000000 -17.145225
13.000000 -17.430652
14.000000 -17.702566
15.000000 -16.942348
16.000000 -16.698210
17.000000 -16.402100
18.000000 -24.265004
19.000000 -16.601121
20.000000 -27.752018

6.000000 -4.201659
7.000000 -4.201659
8.000000 -17.657323
9.000000 -17.657323
10.000000 -17.289697
11.000000 -18.060431
12.000000 -17.671623
13.000000 -18.635713
14.000000 -18.687490
15.000000 -18.482784
16.000000 -18.238187
17.000000 -18.347348
18.000000 -26.839978
19.000000 -17.718822
20.000000 -26.242797

6.000000 -5.000000
7.000000 -5.000000
8.000000 -19.324512
9.000000 -19.324512
10.000000 -18.741908
11.000000 -19.662351
12.000000 -19.081568
13.000000 -19.393944
14.000000 -19.271614
15.000000 -17.952629
16.000000 -17.708428
17.000000 -17.386482
18.000000 -25.243592
19.000000 -17.488240
20.000000 -29.491312



==> dtest.dat <==
20 2 1 1
0.0000000000000000000000000000000000000000e+00 0.0000000000000000000000000000000000000000e+00 1.0000000000000000000000000000000000000000e+00 1.0000000000000000000000000000000000000000e+00 
2.3748761387635000663642870222247438505292e-02 1.0120795808697999329517358546581817790866e-02 1.0000000000000000000000000000000000000000e+00 9.9998958702022722189184378294157795608044e-01 
2.3726481086517901136767605407840164843947e-02 -5.0284659854039397142155820574771496467292e-02 1.0000000000000000000000000000000000000000e+00 9.9995169658975069371109611893189139664173e-01 
6.9210569677140301725337678817595588043332e-02 -1.4544183145249599264925421948646544478834e-02 1.0000000000000000000000000000000000000000e+00 9.9992185248776344064225440888549201190472e-01 
-1.4256587330380099398752236083964817225933e-02 7.9041381117655504229269070037844358012080e-02 1.0000000000000000000000000000000000000000e+00 9.9989921148245242132901466902694664895535e-01 
-5.6594699924348700059706374076995416544378e-02 9.9792593758007794302322679413919104263186e-02 1.0000000000000000000000000000000000000000e+00 9.9979437236569068669922444314579479396343e-01 
9.9992253041830694848535188157256925478578e-02 -6.8235655033824005322173888998804613947868e-02 1.0000000000000000000000000000000000000000e+00 9.9977104878698197509834244556259363889694e-01 
-1.6003031411054399746340948240685975179076e-01 -1.0373629224247800373337469181933556683362e-01 1.0000000000000000000000000000000000000000e+00 9.9943186582808185569604120246367529034615e-01 
-8.2475261431516802557162293396686436608434e-02 -1.7729011490580701138064512178971199318767e-01 1.0000000000000000000000000000000000000000e+00 9.9940277288628354135369136201916262507439e-01 
3.4314696089050800154041098721791058778763e-02 -2.5104657854914702586057728694868274033070e-01 1.0000000000000000000000000000000000000000e+00 9.9899734856980060282438671492855064570904e-01 
-2.9758418852727097636545749992365017533302e-01 5.0652668330564802612325792097180965356529e-02 1.0000000000000000000000000000000000000000e+00 9.9857723118924268668195054488023743033409e-01 
2.9961668015312598045696290682826656848192e-01 4.0575626536063898186501575082729686982930e-02 1.0000000000000000000000000000000000000000e+00 9.9857263627126979788073413146776147186756e-01 
2.9017155885943901605372730045928619801998e-01 4.3985056841031000551822671695845201611519e-01 1.0000000000000000000000000000000000000000e+00 9.9567083459335403716750079183839261531830e-01 
5.9401890346533403608475509827258065342903e-01 -3.5090117881989701942302417592145502567291e-01 1.0000000000000000000000000000000000000000e+00 9.9259024338041823565248478189460001885891e-01 
1.9816560327220900106226508796680718660355e-01 6.9592975147449798178911350987618789076805e-01 1.0000000000000000000000000000000000000000e+00 9.9185231402603124539751888733007945120335e-01 
2.7722484763245902605888204561779275536537e-01 7.2220982736664396384185238275676965713501e-01 1.0000000000000000000000000000000000000000e+00 9.9069294607566504851092759054154157638550e-01 
-6.1713727893991598971723533395561389625072e-01 -5.2344078776123403873299366750870831310749e-01 1.0000000000000000000000000000000000000000e+00 9.8982015832312086889288593738456256687641e-01 
5.1287814817703403225124247910571284592152e-01 7.0926865501402203140202118447632528841496e-01 1.0000000000000000000000000000000000000000e+00 9.8810095373519413186613746802322566509247e-01 
8.6706432882853201604689274972770363092422e-01 -4.8127678076762997472215488414803985506296e-01 1.0000000000000000000000000000000000000000e+00 9.8475139475101736152851117367390543222427e-01 
-7.9278164902889403098384946133592166006565e-01 -8.7680389589060803157138934693648479878902e-01 1.0000000000000000000000000000000000000000e+00 9.7840398454366128699888349729008041322231e-01 
1
0.0000000000000000000000000000000000000000e+00 0.0000000000000000000000000000000000000000e+00 0.0000000000000000000000000000000000000000e+00 


==> errors-1.dat <==
3.000000 -11.736672 Sphere/Radius
4.000000 -11.230328
5.000000 -11.136145
6.000000 -11.136145
7.000000 -11.136145

3.000000 -13.223483 Sphere/Radius
4.000000 -12.658321
5.000000 -10.349257
6.000000 -9.813140
7.000000 -9.813140

3.000000 -10.834812 Sphere/Radius
4.000000 -9.057907
5.000000 -10.151091
6.000000 -8.576507
7.000000 -18.728100

3.000000 -8.484493 Sphere/Radius
4.000000 -8.605835
5.000000 -7.429978
6.000000 -8.478790
7.000000 -22.645504

3.000000 -10.734087 Circle/Radius
4.000000 -12.335768
5.000000 -12.335768
6.000000 -12.335768
7.000000 -12.335768

3.000000 -13.330531 Circle/Radius
4.000000 -12.537305
5.000000 -11.212911
6.000000 -11.209201
7.000000 -11.209201

3.000000 -15.322835 Circle/Radius
4.000000 -14.791329
5.000000 -14.026844
6.000000 -24.000000
7.000000 -24.000000

3.000000 -14.517346 Circle/Radius
4.000000 -13.930701
5.000000 -11.790000
6.000000 -24.000000
7.000000 -24.000000

3.000000 -6.313921 Sphere/Gauss
4.000000 -2.683234
5.000000 -12.310832
6.000000 -12.310832
7.000000 -12.310832

3.000000 -4.843236 Sphere/Gauss
4.000000 -3.712921
5.000000 -8.024207
6.000000 -9.439312
7.000000 -9.439312

3.000000 -1.822346 Sphere/Gauss
4.000000 -4.752309
5.000000 -11.026298
6.000000 -11.374881
7.000000 -12.457257

3.000000 -3.516087 Sphere/Gauss
4.000000 -3.784823
5.000000 -11.569241
6.000000 -10.551856
7.000000 -13.069432

3.000000 -4.713719 Circle/Gauss
4.000000 -14.610052
5.000000 -14.610052
6.000000 -14.610052
7.000000 -14.610052

3.000000 -5.421463 Circle/Gauss
4.000000 -13.978052
5.000000 -14.389924
6.000000 -14.384267
7.000000 -14.384267

3.000000 -5.353238 Circle/Gauss
4.000000 -15.959813
5.000000 -14.212426
6.000000 -19.600635
7.000000 -19.600635

3.000000 -6.575829 Circle/Gauss
4.000000 -15.367854
5.000000 -14.638087
6.000000 -20.926448
7.000000 -21.208023

3.000000 -9.119474 Sphere/XGauss
4.000000 -7.638921
5.000000 -7.165335
6.000000 -7.165335
7.000000 -7.165335

3.000000 -8.550057 Sphere/XGauss
4.000000 -8.338682
5.000000 -6.966426
6.000000 -11.760006
7.000000 -11.760006

3.000000 -8.543029 Sphere/XGauss
4.000000 -9.569224
5.000000 -9.606472
6.000000 -13.402062
7.000000 -11.745748

3.000000 -10.255556 Sphere/XGauss
4.000000 -7.457761
5.000000 -8.846398
6.000000 -11.467661
7.000000 -11.097092

3.000000 -10.146858 Circle/XGauss
4.000000 -8.735263
5.000000 -8.735263
6.000000 -8.735263
7.000000 -8.735263

3.000000 -11.042153 Circle/XGauss
4.000000 -10.350032
5.000000 -13.749151
6.000000 -18.616621
7.000000 -18.616621

3.000000 -11.075875 Circle/XGauss
4.000000 -10.361783
5.000000 -15.791297
6.000000 -15.932654
7.000000 -15.932654

3.000000 -7.781692 Circle/XGauss
4.000000 -10.070421
5.000000 -17.020223
6.000000 -14.410081
7.000000 -22.432780

3.000000 -6.643687 Sphere/Sinc1
4.000000 -9.227226
5.000000 -14.144163
6.000000 -14.144163
7.000000 -14.144163

3.000000 -7.877468 Sphere/Sinc1
4.000000 -4.867044
5.000000 -17.602437
6.000000 -16.656019
7.000000 -16.656019

3.000000 -5.329330 Sphere/Sinc1
4.000000 -8.704613
5.000000 -17.338073
6.000000 -16.116386
7.000000 -24.000000

3.000000 -3.868433 Sphere/Sinc1
4.000000 -9.307731
5.000000 -17.185707
6.000000 -13.696854
7.000000 -19.642746

3.000000 -4.692674 Circle/Sinc1
4.000000 -10.147125
5.000000 -20.263729
6.000000 -20.263729
7.000000 -20.263729

3.000000 -7.846134 Circle/Sinc1
4.000000 -20.493409
5.000000 -20.176058
6.000000 -20.190502
7.000000 -20.190502

3.000000 -9.589631 Circle/Sinc1
4.000000 -20.694707
5.000000 -17.749012
6.000000 -17.846340
7.000000 -17.846340

3.000000 -8.865425 Circle/Sinc1
4.000000 -11.278882
5.000000 -18.790663
6.000000 -19.424032
7.000000 -20.143497

3.000000 -0.580121 Sphere/Sinc4
4.000000 -0.930432
5.000000 -8.043059
6.000000 -8.043059
7.000000 -8.043059

3.000000 -1.572102 Sphere/Sinc4
4.000000 -1.641538
5.000000 -6.601535
6.000000 -5.567571
7.000000 -5.567571

3.000000 0.000000 Sphere/Sinc4
4.000000 -2.285081
5.000000 -6.317682
6.000000 -7.375398
7.000000 -11.401980

3.000000 -1.072330 Sphere/Sinc4
4.000000 -3.536149
5.000000 -7.705941
6.000000 -6.671489
7.000000 -6.461497

3.000000 -4.159507 Circle/Sinc4
4.000000 -11.134960
5.000000 -11.134975
6.000000 -11.134975
7.000000 -11.134975

3.000000 -2.744504 Circle/Sinc4
4.000000 -9.705542
5.000000 -8.907324
6.000000 -8.909898
7.000000 -8.909898

3.000000 -3.643233 Circle/Sinc4
4.000000 -9.656979
5.000000 -9.428883
6.000000 -17.305981
7.000000 -17.305981

3.000000 -2.823159 Circle/Sinc4
4.000000 -11.288656
5.000000 -9.919126
6.000000 -17.203086
7.000000 -17.707460

3.000000 0.000000 Sphere/Sinc16
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000

3.000000 0.000000 Sphere/Sinc16
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000

3.000000 0.000000 Sphere/Sinc16
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000

3.000000 0.000000 Sphere/Sinc16
4.000000 0.000000
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000

3.000000 0.000000 Circle/Sinc16
4.000000 -0.358491
5.000000 -0.358491
6.000000 -0.358491
7.000000 -0.358491

3.000000 0.000000 Circle/Sinc16
4.000000 -2.085216
5.000000 0.000000
6.000000 0.000000
7.000000 0.000000

3.000000 0.000000 Circle/Sinc16
4.000000 0.000000
5.000000 0.000000
6.000000 -3.234807
7.000000 -3.234807

3.000000 0.000000 Circle/Sinc16
4.000000 -0.425500
5.000000 -0.293745
6.000000 -1.944645
7.000000 -2.962759



==> errors-2.dat <==
3.000000 -6.087704 Sphere/Radius
4.000000 -5.769955
5.000000 -5.956039
6.000000 -5.956039
7.000000 -5.956039

3.000000 -6.152622 Sphere/Radius
4.000000 -4.164400
5.000000 -2.090575
6.000000 -2.448471
7.000000 -2.448471

3.000000 -3.833364 Sphere/Radius
4.000000 -4.756966
5.000000 -1.120953
6.000000 -3.188255
7.000000 -21.875238

3.000000 -6.076147 Sphere/Radius
4.000000 -3.538278
5.000000 -1.623616
6.000000 -2.117694
7.000000 -15.018412

3.000000 -8.364111 Circle/Radius
4.000000 -8.174254
5.000000 -8.174357
6.000000 -8.174357
7.000000 -8.174357

3.000000 -7.459704 Circle/Radius
4.000000 -7.849506
5.000000 -4.929786
6.000000 -4.994399
7.000000 -4.994399

3.000000 -6.293224 Circle/Radius
4.000000 -6.587629
5.000000 -4.990187
6.000000 -22.014370
7.000000 -22.014370

3.000000 -6.734816 Circle/Radius
4.000000 -8.225400
5.000000 -6.405737
6.000000 -24.000000
7.000000 -24.000000

3.000000 0.000000 Sphere/Gauss
4.000000 0.000000
5.000000 -5.836545
6.000000 -5.836545
7.000000 -5.836545

3.000000 0.000000 Sphere/Gauss
4.000000 0.000000
5.000000 -2.968248
6.000000 -4.949560
7.000000 -4.949560

3.000000 0.000000 Sphere/Gauss
4.000000 0.000000
5.000000 -1.807882
6.000000 -4.657687
7.000000 -8.185313

3.000000 0.000000 Sphere/Gauss
4.000000 0.000000
5.000000 -4.796000
6.000000 -5.316251
7.000000 -7.060308

3.000000 0.000000 Circle/Gauss
4.000000 -8.521627
5.000000 -8.521627
6.000000 -8.521627
7.000000 -8.521627

3.000000 0.000000 Circle/Gauss
4.000000 -6.480444
5.000000 -8.286646
6.000000 -8.080644
7.000000 -8.080644

3.000000 0.000000 Circle/Gauss
4.000000 -7.094528
5.000000 -7.030016
6.000000 -14.044720
7.000000 -14.044720

3.000000 0.000000 Circle/Gauss
4.000000 -7.072765
5.000000 -6.047767
6.000000 -14.324390
7.000000 -12.810192

3.000000 0.000000 Sphere/XGauss
4.000000 -1.871476
5.000000 -1.846020
6.000000 -1.846020
7.000000 -1.846020

3.000000 -5.674437 Sphere/XGauss
4.000000 -1.129034
5.000000 -3.084544
6.000000 -8.707696
7.000000 -8.707696

3.000000 -3.573229 Sphere/XGauss
4.000000 -1.781771
5.000000 -2.715760
6.000000 -7.708984
7.000000 -4.888935

3.000000 -3.072777 Sphere/XGauss
4.000000 -1.508489
5.000000 -1.950834
6.000000 -2.586221
7.000000 -6.533152

3.000000 -3.224466 Circle/XGauss
4.000000 -2.084847
5.000000 -2.084847
6.000000 -2.084847
7.000000 -2.084847

3.000000 -1.158834 Circle/XGauss
4.000000 0.000000
5.000000 -7.183020
6.000000 -7.204367
7.000000 -7.204367

3.000000 -3.732488 Circle/XGauss
4.000000 -3.840021
5.000000 -8.792249
6.000000 -10.734051
7.000000 -10.734051

3.000000 -3.013555 Circle/XGauss
4.000000 -3.986227
5.000000 -10.642093
6.000000 -12.097172
7.000000 -16.421389

3.000000 2.000000 Sphere/Sinc1
4.000000 -0.429017
5.000000 -11.098297
6.000000 -11.098297
7.000000 -11.098297

3.000000 1.563695 Sphere/Sinc1
4.000000 -1.567897
5.000000 -9.401281
6.000000 -9.645716
7.000000 -9.645716

3.000000 1.375207 Sphere/Sinc1
4.000000 0.245859
5.000000 -7.906028
6.000000 -8.736271
7.000000 -11.608020

3.000000 0.878814 Sphere/Sinc1
4.000000 -0.591101
5.000000 -10.516506
6.000000 -10.695320
7.000000 -9.088072

3.000000 -1.484615 Circle/Sinc1
4.000000 -11.714926
5.000000 -11.714926
6.000000 -11.714926
7.000000 -11.714926

3.000000 -0.346276 Circle/Sinc1
4.000000 -14.001875
5.000000 -10.752271
6.000000 -10.633308
7.000000 -10.633308

3.000000 2.000000 Circle/Sinc1
4.000000 -12.509519
5.000000 -13.130975
6.000000 -14.204085
7.000000 -14.204085

3.000000 -0.917114 Circle/Sinc1
4.000000 -4.334311
5.000000 -11.416864
6.000000 -15.996545
7.000000 -11.478964

3.000000 2.000000 Sphere/Sinc4
4.000000 2.000000
5.000000 0.980211
6.000000 0.980211
7.000000 0.980211

3.000000 2.000000 Sphere/Sinc4
4.000000 2.000000
5.000000 1.236568
6.000000 -0.418595
7.000000 -0.418595

3.000000 2.000000 Sphere/Sinc4
4.000000 2.000000
5.000000 -0.347475
6.000000 1.420275
7.000000 -4.634312

3.000000 2.000000 Sphere/Sinc4
4.000000 2.000000
5.000000 0.914824
6.000000 1.347260
7.000000 -2.803457

3.000000 2.000000 Circle/Sinc4
4.000000 -3.547041
5.000000 -3.547774
6.000000 -3.547774
7.000000 -3.547774

3.000000 2.000000 Circle/Sinc4
4.000000 -4.565805
5.000000 -3.198083
6.000000 -3.195612
7.000000 -3.195612

3.000000 2.000000 Circle/Sinc4
4.000000 -3.000104
5.000000 2.000000
6.000000 -10.306341
7.000000 -10.306341

3.000000 2.000000 Circle/Sinc4
4.000000 -4.606384
5.000000 -0.166664
6.000000 -9.712509
7.000000 -8.328866

3.000000 2.000000 Sphere/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Sphere/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Sphere/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Sphere/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Circle/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Circle/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Circle/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000

3.000000 2.000000 Circle/Sinc16
4.000000 2.000000
5.000000 2.000000
6.000000 2.000000
7.000000 2.000000



==> grid.dat <==
9 2 0 0
-1 -1
 0 -1
 1 -1
-1  0
 0  0
 1  0
-1  1
 0  1
 1  1


==> gsfunc-3d-200.dat <==
0.000000 1.736463
-1.000000 -0.262539
-2.000000 -2.262290
-3.000000 -4.262227
-4.000000 -6.262212

0.000000 1.736463
-1.000000 -0.262539
-2.000000 -2.262290
-3.000000 -4.262227
-4.000000 -6.262212

0.000000 1.736463
-1.000000 -0.262539
-2.000000 -2.262290
-3.000000 -4.262227
-4.000000 -6.262212

0.000000 0.393822
-1.000000 -1.630953
-2.000000 -3.637227
-3.000000 -5.638801
-4.000000 -7.639194

0.000000 0.393822
-1.000000 -1.630953
-2.000000 -3.637227
-3.000000 -5.638801
-4.000000 -7.639194

0.000000 0.393822
-1.000000 -1.630953
-2.000000 -3.637227
-3.000000 -5.638801
-4.000000 -7.639194

0.000000 -2.718466
-1.000000 -6.716508
-2.000000 -10.716011
-3.000000 -14.715863
-4.000000 -18.715738

0.000000 -3.206079
-1.000000 -7.200196
-2.000000 -11.198702
-3.000000 -15.198248
-4.000000 -19.197816

0.000000 -3.203636
-1.000000 -7.197748
-2.000000 -11.196252
-3.000000 -15.195799
-4.000000 -19.195367

0.000000 -2.718466
-1.000000 -6.716508
-2.000000 -10.716011
-3.000000 -14.715863
-4.000000 -18.715738

0.000000 -4.696815
-1.000000 -8.672584
-2.000000 -12.664016
-3.000000 -16.651856
-4.000000 -20.609517

0.000000 -3.591360
-1.000000 -7.566508
-2.000000 -11.543960
-3.000000 -15.390659
-4.000000 -18.907216

0.000000 -2.718466
-1.000000 -6.716508
-2.000000 -10.716011
-3.000000 -14.715863
-4.000000 -18.715738

0.000000 -4.696815
-1.000000 -8.672584
-2.000000 -12.664016
-3.000000 -16.651856
-4.000000 -20.609517

0.000000 -7.983044
-1.000000 -13.801497
-2.000000 -18.649806
-3.000000 -21.331036
-4.000000 -23.378277

8.000000 5.093750
16.000000 1.281250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.093750
16.000000 11.281250
32.000000 6.812500
64.000000 0.000000
128.000000 0.000000

8.000000 30.093750
16.000000 26.281250
32.000000 21.781250
64.000000 8.500000
128.000000 0.000000



==> radfunc-2d-10.dat <==
0.000000 -13.820391
-1.000000 -17.820391
-2.000000 -21.820391
-3.000000 -25.820391
-4.000000 -29.820391

0.000000 -13.820391
-1.000000 -17.820391
-2.000000 -21.820391
-3.000000 -25.820391
-4.000000 -29.820391

0.000000 -13.820391
-1.000000 -17.820391
-2.000000 -21.820391
-3.000000 -25.820391
-4.000000 -29.820391

0.000000 -14.836259
-1.000000 -18.836259
-2.000000 -22.836259
-3.000000 -26.836259
-4.000000 -30.836259

0.000000 -13.585019
-1.000000 -17.585019
-2.000000 -21.585019
-3.000000 -25.585019
-4.000000 -29.585019

0.000000 -13.585019
-1.000000 -17.585019
-2.000000 -21.585019
-3.000000 -25.585019
-4.000000 -29.585019

0.000000 -14.836259
-1.000000 -18.836259
-2.000000 -22.836259
-3.000000 -26.836259
-4.000000 -30.836259

0.000000 -8.707840
-1.000000 -12.707840
-2.000000 -16.707840
-3.000000 -20.707840
-4.000000 -24.707840

0.000000 -13.103063
-1.000000 -17.103063
-2.000000 -21.103063
-3.000000 -25.103063
-4.000000 -29.103063

0.000000 -14.836259
-1.000000 -18.836259
-2.000000 -22.836259
-3.000000 -26.836259
-4.000000 -30.836259

0.000000 -8.700581
-1.000000 -12.700581
-2.000000 -16.700581
-3.000000 -20.700581
-4.000000 -24.700581

0.000000 -38.477198
-1.000000 -42.477198
-2.000000 -46.477198
-3.000000 -50.477198
-4.000000 -54.477198

0.000000 -14.836259
-1.000000 -18.836259
-2.000000 -22.836259
-3.000000 -26.836259
-4.000000 -30.836259

0.000000 -8.700581
-1.000000 -12.700581
-2.000000 -16.700581
-3.000000 -20.700581
-4.000000 -24.700581

0.000000 -38.477198
-1.000000 -42.477198
-2.000000 -46.477198
-3.000000 -50.477198
-4.000000 -54.477198

8.000000 1.312500
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.312500
16.000000 3.625000
32.000000 0.156250
64.000000 0.000000
128.000000 0.000000

8.000000 10.312500
16.000000 8.625000
32.000000 4.500000
64.000000 0.000000
128.000000 0.000000



==> rejects-1.dat <==
8.000000 4.843750 Sphere/Radius
16.000000 0.937500
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 14.906250 Sphere/Radius
16.000000 11.062500
32.000000 6.250000
64.000000 0.000000
128.000000 0.000000

8.000000 30.000000 Sphere/Radius
16.000000 26.000000
32.000000 21.468750
64.000000 8.593750
128.000000 0.000000

8.000000 51.156250 Sphere/Radius
16.000000 47.406250
32.000000 42.312500
64.000000 28.187500
128.000000 1.562500

8.000000 1.375000 Circle/Radius
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.312500 Circle/Radius
16.000000 3.500000
32.000000 0.062500
64.000000 0.000000
128.000000 0.000000

8.000000 11.000000 Circle/Radius
16.000000 8.843750
32.000000 5.218750
64.000000 0.000000
128.000000 0.000000

8.000000 16.531250 Circle/Radius
16.000000 14.750000
32.000000 10.500000
64.000000 2.218750
128.000000 0.000000

8.000000 5.281250 Sphere/Gauss
16.000000 1.531250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.187500 Sphere/Gauss
16.000000 11.125000
32.000000 6.187500
64.000000 0.000000
128.000000 0.000000

8.000000 30.343750 Sphere/Gauss
16.000000 26.468750
32.000000 21.843750
64.000000 8.281250
128.000000 0.000000

8.000000 51.125000 Sphere/Gauss
16.000000 47.281250
32.000000 42.031250
64.000000 29.468750
128.000000 2.718750

8.000000 1.468750 Circle/Gauss
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.062500 Circle/Gauss
16.000000 3.750000
32.000000 0.125000
64.000000 0.000000
128.000000 0.000000

8.000000 10.562500 Circle/Gauss
16.000000 8.937500
32.000000 4.812500
64.000000 0.000000
128.000000 0.000000

8.000000 16.500000 Circle/Gauss
16.000000 14.625000
32.000000 10.718750
64.000000 2.468750
128.000000 0.000000

8.000000 5.062500 Sphere/XGauss
16.000000 1.218750
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.093750 Sphere/XGauss
16.000000 10.937500
32.000000 6.843750
64.000000 0.000000
128.000000 0.000000

8.000000 30.125000 Sphere/XGauss
16.000000 26.031250
32.000000 20.812500
64.000000 7.937500
128.000000 0.000000

8.000000 51.343750 Sphere/XGauss
16.000000 47.500000
32.000000 42.437500
64.000000 28.343750
128.000000 2.125000

8.000000 1.406250 Circle/XGauss
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.343750 Circle/XGauss
16.000000 3.562500
32.000000 0.281250
64.000000 0.000000
128.000000 0.000000

8.000000 10.562500 Circle/XGauss
16.000000 8.656250
32.000000 4.906250
64.000000 0.000000
128.000000 0.000000

8.000000 16.500000 Circle/XGauss
16.000000 14.906250
32.000000 10.593750
64.000000 2.281250
128.000000 0.000000

8.000000 4.781250 Sphere/Sinc1
16.000000 0.656250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.437500 Sphere/Sinc1
16.000000 11.562500
32.000000 6.562500
64.000000 0.000000
128.000000 0.000000

8.000000 30.093750 Sphere/Sinc1
16.000000 26.312500
32.000000 21.281250
64.000000 8.250000
128.000000 0.000000

8.000000 51.031250 Sphere/Sinc1
16.000000 47.218750
32.000000 42.500000
64.000000 29.625000
128.000000 2.437500

8.000000 1.593750 Circle/Sinc1
16.000000 0.062500
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.375000 Circle/Sinc1
16.000000 3.593750
32.000000 0.093750
64.000000 0.000000
128.000000 0.000000

8.000000 10.437500 Circle/Sinc1
16.000000 8.656250
32.000000 4.187500
64.000000 0.000000
128.000000 0.000000

8.000000 16.406250 Circle/Sinc1
16.000000 14.625000
32.000000 10.406250
64.000000 2.312500
128.000000 0.000000

8.000000 5.031250 Sphere/Sinc4
16.000000 1.125000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.156250 Sphere/Sinc4
16.000000 11.031250
32.000000 6.375000
64.000000 0.000000
128.000000 0.000000

8.000000 30.031250 Sphere/Sinc4
16.000000 25.937500
32.000000 21.125000
64.000000 8.000000
128.000000 0.000000

8.000000 50.937500 Sphere/Sinc4
16.000000 46.750000
32.000000 42.562500
64.000000 29.187500
128.000000 2.312500

8.000000 1.375000 Circle/Sinc4
16.000000 0.031250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.406250 Circle/Sinc4
16.000000 3.625000
32.000000 0.250000
64.000000 0.000000
128.000000 0.000000

8.000000 10.187500 Circle/Sinc4
16.000000 8.437500
32.000000 4.375000
64.000000 0.000000
128.000000 0.000000

8.000000 16.687500 Circle/Sinc4
16.000000 14.750000
32.000000 10.750000
64.000000 1.781250
128.000000 0.000000

8.000000 5.093750 Sphere/Sinc16
16.000000 1.093750
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.000000 Sphere/Sinc16
16.000000 11.000000
32.000000 6.250000
64.000000 0.000000
128.000000 0.000000

8.000000 30.062500 Sphere/Sinc16
16.000000 26.250000
32.000000 21.812500
64.000000 8.656250
128.000000 0.000000

8.000000 51.125000 Sphere/Sinc16
16.000000 47.593750
32.000000 42.843750
64.000000 29.000000
128.000000 2.531250

8.000000 1.281250 Circle/Sinc16
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.625000 Circle/Sinc16
16.000000 3.812500
32.000000 0.250000
64.000000 0.000000
128.000000 0.000000

8.000000 10.406250 Circle/Sinc16
16.000000 8.687500
32.000000 4.406250
64.000000 0.000000
128.000000 0.000000

8.000000 16.812500 Circle/Sinc16
16.000000 14.875000
32.000000 10.750000
64.000000 2.406250
128.000000 0.000000



==> rejects-2.dat <==
8.000000 5.437500 Sphere/Radius
16.000000 1.156250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.187500 Sphere/Radius
16.000000 11.187500
32.000000 6.562500
64.000000 0.000000
128.000000 0.000000

8.000000 30.093750 Sphere/Radius
16.000000 26.156250
32.000000 20.968750
64.000000 8.281250
128.000000 0.000000

8.000000 51.062500 Sphere/Radius
16.000000 47.156250
32.000000 41.906250
64.000000 28.656250
128.000000 2.437500

8.000000 1.593750 Circle/Radius
16.000000 0.031250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.656250 Circle/Radius
16.000000 3.875000
32.000000 0.187500
64.000000 0.000000
128.000000 0.000000

8.000000 10.343750 Circle/Radius
16.000000 8.406250
32.000000 4.062500
64.000000 0.000000
128.000000 0.000000

8.000000 16.531250 Circle/Radius
16.000000 14.906250
32.000000 10.812500
64.000000 2.312500
128.000000 0.000000

8.000000 5.187500 Sphere/Gauss
16.000000 1.125000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.000000 Sphere/Gauss
16.000000 10.812500
32.000000 6.281250
64.000000 0.000000
128.000000 0.000000

8.000000 30.250000 Sphere/Gauss
16.000000 26.093750
32.000000 21.875000
64.000000 9.437500
128.000000 0.000000

8.000000 50.875000 Sphere/Gauss
16.000000 46.968750
32.000000 42.187500
64.000000 29.281250
128.000000 2.312500

8.000000 1.781250 Circle/Gauss
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.562500 Circle/Gauss
16.000000 3.750000
32.000000 0.125000
64.000000 0.000000
128.000000 0.000000

8.000000 10.093750 Circle/Gauss
16.000000 8.500000
32.000000 4.281250
64.000000 0.000000
128.000000 0.000000

8.000000 16.156250 Circle/Gauss
16.000000 14.468750
32.000000 10.468750
64.000000 2.031250
128.000000 0.000000

8.000000 5.125000 Sphere/XGauss
16.000000 1.187500
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.312500 Sphere/XGauss
16.000000 11.406250
32.000000 7.125000
64.000000 0.000000
128.000000 0.000000

8.000000 29.812500 Sphere/XGauss
16.000000 26.062500
32.000000 21.468750
64.000000 8.812500
128.000000 0.000000

8.000000 50.781250 Sphere/XGauss
16.000000 47.125000
32.000000 42.312500
64.000000 28.468750
128.000000 2.062500

8.000000 1.343750 Circle/XGauss
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.375000 Circle/XGauss
16.000000 3.625000
32.000000 0.312500
64.000000 0.000000
128.000000 0.000000

8.000000 10.718750 Circle/XGauss
16.000000 8.812500
32.000000 4.687500
64.000000 0.000000
128.000000 0.000000

8.000000 16.468750 Circle/XGauss
16.000000 14.500000
32.000000 10.343750
64.000000 1.937500
128.000000 0.000000

8.000000 5.125000 Sphere/Sinc1
16.000000 1.250000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 14.968750 Sphere/Sinc1
16.000000 11.000000
32.000000 6.000000
64.000000 0.000000
128.000000 0.000000

8.000000 30.156250 Sphere/Sinc1
16.000000 26.250000
32.000000 21.718750
64.000000 9.093750
128.000000 0.000000

8.000000 51.093750 Sphere/Sinc1
16.000000 47.281250
32.000000 43.031250
64.000000 29.406250
128.000000 1.968750

8.000000 1.343750 Circle/Sinc1
16.000000 0.000000
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.218750 Circle/Sinc1
16.000000 3.718750
32.000000 0.187500
64.000000 0.000000
128.000000 0.000000

8.000000 10.562500 Circle/Sinc1
16.000000 8.781250
32.000000 4.562500
64.000000 0.000000
128.000000 0.000000

8.000000 16.656250 Circle/Sinc1
16.000000 14.937500
32.000000 10.906250
64.000000 2.500000
128.000000 0.000000

8.000000 5.375000 Sphere/Sinc4
16.000000 1.312500
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 15.250000 Sphere/Sinc4
16.000000 11.718750
32.000000 7.125000
64.000000 0.000000
128.000000 0.000000

8.000000 30.031250 Sphere/Sinc4
16.000000 26.125000
32.000000 21.562500
64.000000 8.531250
128.000000 0.000000

8.000000 51.125000 Sphere/Sinc4
16.000000 47.500000
32.000000 42.375000
64.000000 28.687500
128.000000 1.937500

8.000000 1.437500 Circle/Sinc4
16.000000 0.031250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.531250 Circle/Sinc4
16.000000 3.687500
32.000000 0.312500
64.000000 0.000000
128.000000 0.000000

8.000000 10.750000 Circle/Sinc4
16.000000 8.750000
32.000000 4.468750
64.000000 0.000000
128.000000 0.000000

8.000000 16.562500 Circle/Sinc4
16.000000 14.750000
32.000000 10.875000
64.000000 2.187500
128.000000 0.000000

8.000000 4.937500 Sphere/Sinc16
16.000000 1.187500
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 14.968750 Sphere/Sinc16
16.000000 10.781250
32.000000 6.218750
64.000000 0.000000
128.000000 0.000000

8.000000 30.093750 Sphere/Sinc16
16.000000 26.187500
32.000000 20.781250
64.000000 7.906250
128.000000 0.000000

8.000000 51.250000 Sphere/Sinc16
16.000000 47.250000
32.000000 43.125000
64.000000 29.687500
128.000000 2.343750

8.000000 1.375000 Circle/Sinc16
16.000000 0.031250
32.000000 0.000000
64.000000 0.000000
128.000000 0.000000

8.000000 5.500000 Circle/Sinc16
16.000000 3.750000
32.000000 0.031250
64.000000 0.000000
128.000000 0.000000

8.000000 10.531250 Circle/Sinc16
16.000000 8.906250
32.000000 4.562500
64.000000 0.000000
128.000000 0.000000

8.000000 16.375000 Circle/Sinc16
16.000000 14.687500
32.000000 10.687500
64.000000 2.125000
128.000000 0.000000



==> tests-1.dat <==
3.000000 -11.736672 Sphere/Radius
4.000000 -11.230328
5.000000 -11.136145
6.000000 -11.136145
7.000000 -11.136145

3.000000 -13.223483 Sphere/Radius
4.000000 -12.658321
5.000000 -10.349257
6.000000 -9.813140
7.000000 -9.813140

3.000000 -10.834812 Sphere/Radius
4.000000 -9.057907
5.000000 -10.151091
6.000000 -8.576507
7.000000 -18.728100

3.000000 -8.484493 Sphere/Radius
4.000000 -8.605835
5.000000 -7.429978
6.000000 -8.478790
7.000000 -22.645504

3.000000 -10.734087 Circle/Radius
4.000000 -12.335768
5.000000 -12.335768
6.000000 -12.335768
7.000000 -12.335768

3.000000 -13.330531 Circle/Radius
4.000000 -12.537305
5.000000 -11.212911
6.000000 -11.209201
7.000000 -11.209201

3.000000 -15.322835 Circle/Radius
4.000000 -14.791329
5.000000 -14.026844
6.000000 -37.457874
7.000000 -37.457874

3.000000 -14.517346 Circle/Radius
4.000000 -13.930701
5.000000 -11.790000
6.000000 -28.481934
7.000000 -30.564060

3.000000 -6.313921 Sphere/Gauss
4.000000 -2.683234
5.000000 -12.310832
6.000000 -12.310832
7.000000 -12.310832

3.000000 -4.843236 Sphere/Gauss
4.000000 -3.712921
5.000000 -8.024207
6.000000 -9.439312
7.000000 -9.439312

3.000000 -1.822346 Sphere/Gauss
4.000000 -4.752309
5.000000 -11.026298
6.000000 -11.374881
7.000000 -12.457257

3.000000 -3.516087 Sphere/Gauss
4.000000 -3.784823
5.000000 -11.569241
6.000000 -10.551856
7.000000 -13.069432

3.000000 -4.713719 Circle/Gauss
4.000000 -14.610052
5.000000 -14.610052
6.000000 -14.610052
7.000000 -14.610052

3.000000 -5.421463 Circle/Gauss
4.000000 -13.978052
5.000000 -14.389924
6.000000 -14.384267
7.000000 -14.384267

3.000000 -5.353238 Circle/Gauss
4.000000 -15.959813
5.000000 -14.212426
6.000000 -19.600635
7.000000 -19.600635

3.000000 -6.575829 Circle/Gauss
4.000000 -15.367854
5.000000 -14.638087
6.000000 -20.926448
7.000000 -21.208023

3.000000 -9.119474 Sphere/XGauss
4.000000 -7.638921
5.000000 -7.165335
6.000000 -7.165335
7.000000 -7.165335

3.000000 -8.550057 Sphere/XGauss
4.000000 -8.338682
5.000000 -6.966426
6.000000 -11.760006
7.000000 -11.760006

3.000000 -8.543029 Sphere/XGauss
4.000000 -9.569224
5.000000 -9.606472
6.000000 -13.402062
7.000000 -11.745748

3.000000 -10.255556 Sphere/XGauss
4.000000 -7.457761
5.000000 -8.846398
6.000000 -11.467661
7.000000 -11.097092

3.000000 -10.146858 Circle/XGauss
4.000000 -8.735263
5.000000 -8.735263
6.000000 -8.735263
7.000000 -8.735263

3.000000 -11.042153 Circle/XGauss
4.000000 -10.350032
5.000000 -13.749151
6.000000 -18.616621
7.000000 -18.616621

3.000000 -11.075875 Circle/XGauss
4.000000 -10.361783
5.000000 -15.791297
6.000000 -15.932654
7.000000 -15.932654

3.000000 -7.781692 Circle/XGauss
4.000000 -10.070421
5.000000 -17.020223
6.000000 -14.410081
7.000000 -22.432780

3.000000 -6.643687 Sphere/Sinc1
4.000000 -9.227226
5.000000 -14.144163
6.000000 -14.144163
7.000000 -14.144163

3.000000 -7.877468 Sphere/Sinc1
4.000000 -4.867044
5.000000 -17.602437
6.000000 -16.656019
7.000000 -16.656019

3.000000 -5.329330 Sphere/Sinc1
4.000000 -8.704613
5.000000 -17.338073
6.000000 -16.116386
7.000000 -24.105131

3.000000 -3.868433 Sphere/Sinc1
4.000000 -9.307731
5.000000 -17.185707
6.000000 -13.696854
7.000000 -19.642746

3.000000 -4.692674 Circle/Sinc1
4.000000 -10.147125
5.000000 -20.263729
6.000000 -20.263729
7.000000 -20.263729

3.000000 -7.846134 Circle/Sinc1
4.000000 -20.493409
5.000000 -20.176058
6.000000 -20.190502
7.000000 -20.190502

3.000000 -9.589631 Circle/Sinc1
4.000000 -20.694707
5.000000 -17.749012
6.000000 -17.846340
7.000000 -17.846340

3.000000 -8.865425 Circle/Sinc1
4.000000 -11.278882
5.000000 -18.790663
6.000000 -19.424032
7.000000 -20.143497

3.000000 -0.580121 Sphere/Sinc4
4.000000 -0.930432
5.000000 -8.043059
6.000000 -8.043059
7.000000 -8.043059

3.000000 -1.572102 Sphere/Sinc4
4.000000 -1.641538
5.000000 -6.601535
6.000000 -5.567571
7.000000 -5.567571

3.000000 0.485259 Sphere/Sinc4
4.000000 -2.285081
5.000000 -6.317682
6.000000 -7.375398
7.000000 -11.401980

3.000000 -1.072330 Sphere/Sinc4
4.000000 -3.536149
5.000000 -7.705941
6.000000 -6.671489
7.000000 -6.461497

3.000000 -4.159507 Circle/Sinc4
4.000000 -11.134960
5.000000 -11.134975
6.000000 -11.134975
7.000000 -11.134975

3.000000 -2.744504 Circle/Sinc4
4.000000 -9.705542
5.000000 -8.907324
6.000000 -8.909898
7.000000 -8.909898

3.000000 -3.643233 Circle/Sinc4
4.000000 -9.656979
5.000000 -9.428883
6.000000 -17.305981
7.000000 -17.305981

3.000000 -2.823159 Circle/Sinc4
4.000000 -11.288656
5.000000 -9.919126
6.000000 -17.203086
7.000000 -17.707460

3.000000 7.268500 Sphere/Sinc16
4.000000 4.835490
5.000000 2.322520
6.000000 2.322520
7.000000 2.322520

3.000000 6.632890 Sphere/Sinc16
4.000000 4.399705
5.000000 3.684541
6.000000 2.727474
7.000000 2.727474

3.000000 5.269878 Sphere/Sinc16
4.000000 4.490729
5.000000 2.899991
6.000000 3.170719
7.000000 2.768041

3.000000 6.113187 Sphere/Sinc16
4.000000 5.240558
5.000000 3.201661
6.000000 2.203634
7.000000 3.522601

3.000000 2.734276 Circle/Sinc16
4.000000 -0.358491
5.000000 -0.358491
6.000000 -0.358491
7.000000 -0.358491

3.000000 5.876969 Circle/Sinc16
4.000000 -2.085216
5.000000 0.155227
6.000000 0.227629
7.000000 0.227629

3.000000 4.255083 Circle/Sinc16
4.000000 0.853726
5.000000 0.007853
6.000000 -3.234807
7.000000 -3.234807

3.000000 2.680243 Circle/Sinc16
4.000000 -0.425500
5.000000 -0.293745
6.000000 -1.944645
7.000000 -2.962759



==> tests.dat <==
3.000000 -6.087704 Sphere/Radius
4.000000 -5.769955
5.000000 -5.956039
6.000000 -5.956039
7.000000 -5.956039

3.000000 -6.152622 Sphere/Radius
4.000000 -4.164400
5.000000 -2.090575
6.000000 -2.448471
7.000000 -2.448471

3.000000 -3.833364 Sphere/Radius
4.000000 -4.756966
5.000000 -1.120953
6.000000 -3.188255
7.000000 -21.875238

3.000000 -6.076147 Sphere/Radius
4.000000 -3.538278
5.000000 -1.623616
6.000000 -2.117694
7.000000 -15.018412


